A Control Framework for CUBESAT Rendezvous and Proximity Operations using Electric Propulsion

A control framework is presented to solve the rendezvous and proximity operations (RPO) problem of the EP-Gemini mission. In this mission, a CubeSat chaser is controlled to approach and circumnavigate the other uncooperative CubeSat target. Such a problem is challenging because the chaser operates on a single electric propulsion thruster, for which coupling between attitude control and thrust vector, and charging of the electric propulsion system must be taken into consideration. In addition, the access to relative states in real time is not achievable due to the onboard hardware constraints of the two CubeSats. The developed control framework addresses these limitations by applying four modularized maneuver blocks to correct the chaser's mean orbit elements in sequence. The control framework is based on a relative motion called safety ellipse to ensure a low collision risk. The complete EP-Gemini mission is demonstrated by the implementation of the proposed control framework in a numerical simulation that includes high order perturbations for low Earth orbit. The simulation result shows that a safety ellipse is established after a 41-day RPO maneuver, which consumes 44$\%$ of the total fuel in terms of $\Delta V$. The resulting 3-dimensional safety ellipse circumnavigates the target with an approximate dimension of 14 km $\times$ 27 km $\times$ 8 km.

==> ChangeLog.txt <==
27 Oct 2008 - The AAS.cls style file was updated to fix an issue where errors occurred if authors were listed across 2 lines in "submit" mode.

06 Mar 2009 - The AAS.cls style file was updated so the user can add or remove the keyword "Preprint" to the top under the document declaration.

13 Oct 2009 - The AAS.cls style was updated to correctly add a period (".") after the figure label caption whenever the caption extends across multiple lines.  Duplicated files were removed from the Figures folder.

19 Feb 2010 - The AAS.cls style was updated to have consistent spacing to the page number and title in the TeX template.

1 Mar 2010 - The AAS.cls style was updated to a spacing fix an issue with very long titles and author lists.

24 Mar 2011 - The AAStemplate.tex file is updated to version 2.0.6 to force the paper format be US Letter size, and not A4. The paper number was changed to generic XX-XXX and an issue was fixed with subsubsection titles.  A non-working URL footnote was replaced.

